ALPINE: Analog In-Memory Acceleration with Tight Processor Integration for Deep Learning

Analog in-memory computing (AIMC) cores offers significant performance and energy benefits for neural network inference with respect to digital logic (e.g., CPUs). AIMCs accelerate matrix-vector multiplications, which dominate these applications' run-time. However, AIMC-centric platforms lack the flexibility of general-purpose systems, as they often have hard-coded data flows and can only support a limited set of processing functions. With the goal of bridging this gap in flexibility, we present a novel system architecture that tightly integrates analog in-memory computing accelerators into multi-core CPUs in general-purpose systems. We developed a powerful gem5-based full system-level simulation framework into the gem5-X simulator, ALPINE, which enables an in-depth characterization of the proposed architecture. ALPINE allows the simulation of the entire computer architecture stack from major hardware components to their interactions with the Linux OS. Within ALPINE, we have defined a custom ISA extension and a software library to facilitate the deployment of inference models. We showcase and analyze a variety of mappings of different neural network types, and demonstrate up to 20.5x/20.8x performance/energy gains with respect to a SIMD-enabled ARM CPU implementation for convolutional neural networks, multi-layer perceptrons, and recurrent neural networks.

==> Former reviews/DATE.txt <==
============================================================================ 
DATE 2021 Reviews for Submission #1111
============================================================================ 

Title: Full-System Integration of Analog Computational Memory Cores into General-Purpose CPUs for Deep Learning Acceleration
Authors: Joshua Klein, Irem Boybat, Yasir Mahmood Qureshi, Martino Dazzi, Alexandre Levisse, Marina Zapater, Abu Sebastian and David Atienza


============================================================================
                            REVIEWER #1
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                           Overall Value: -2

Summary of ideas
---------------------------------------------------------------------------
The authors have integrated analog memory to perform in-memory computation in a processor datapath. It is claimed that this results in acceleration of deep learning workloads. Specifically, matrix-vector-multiply (MVM) operations are done in the analog core memory. ISA extensions to 64-bit ArmV8 are included (4 new instructions)
---------------------------------------------------------------------------


Strong points
---------------------------------------------------------------------------
The paper is easy to read.
---------------------------------------------------------------------------


Weak points
---------------------------------------------------------------------------
1.The reviewer could not find sufficient novelty in the paper. Section II. B , which discusses analog computational memory cores, reads more like a proposal than an actual studied design. It talks about RRAM, PCM etc. memory technologies but does not really discuss how to select one of them. It also skims over the point of loss in precision by referring to some other work (ref. [16]) which has more details on using such memory technology for in-memory computation for ML/DL workloads.  This means that this work only integrates an idea proposed elsewhere.
2. Section III basically describes the ISA extension and how to use the new instructions. The description of the instructions is fairly straightforward and so is their usage.  
3. Two full pages are used for methodology, experimental set up and results. However, all of that lacks sufficient novelty. For a work like this, the focus is on analog computational memory and how to use it. The simulation uses a simplified and  sort of cycle level model for analog computational memory.
4. The comparison of results is very weak. It is simply comparing CM versus non-CM based design as chosen by the authors. The comparison needs to be more realistic by focusing on so many other ways of accelerating ML/DL computation. 
5. The paper should also discuss how the analog core memory would scale if MVM is large. How would operations be scheduled in such a case?
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                           Overall Value: -1

Summary of ideas
---------------------------------------------------------------------------
The paper propose to integrate analog computational memories in the pipeline of a RISC core in order to speedup matrix vector computations in AI applications.  The paper proposes a new instruction (CM_PROCESS), that takes approximately 100 cycles to execute a 8x8 matrix vectors product (with 8 bit data) and simulates with gem-5 X how that would improve performances of recurrent neural networks. It obtains up to 20x speedup....
---------------------------------------------------------------------------


Strong points
---------------------------------------------------------------------------
The paper is interesting,  the simulation are convincing and the performance results quite good.
---------------------------------------------------------------------------


Weak points
---------------------------------------------------------------------------
Although I am not a specialist, it seems to me a little bit early to provide system simulation integrating analog computational memory technology. As far as I understand, this technology is not really mature, hence there are several points that are not clear to me: 
- how precise are the results?
There are a lot of (not-so-interesting) performance results, but there is almost nothing about the "quality" of the results: just a fuzzy reference to "bit per character" metric. How is it calculated? has it been estimated on all benchmarks? is it realistic? As far as I understand, the previous works references [15][16] provide simulations at a much lower level and perform a lot of tests on result accuracy. 
- Why is the cache miss rate so good? 
in section V-A is written: "the weight and biases are never fetched or stored from memory"... well I guess they are at least fetched once to be used... also It is not clear to me why everything would fit in the cache in CM-based while not in SIMD-based. I understand that there are more accesses with SIMD based but these access are local so it is not clear to me why it would induce so much cache misses. The introduction of CM reduces the complexity of the computations, but the data still needs to be fed to the CPU, for SIMD-based as for CM-based. I think that an analytical analysis of the expected improvement would help the reader to understand. I do not say that the results are not true, but I would be more confident if I was able to understand where the speedup comes from.
---------------------------------------------------------------------------


Other comments
---------------------------------------------------------------------------
There is no explanation about how is handle the 100ns latency of the CM_PROCESS instruction. Is the pipeline frozen as for a jump? are other instructions executed during these 100ns (I doubt this because you would have to modify the compiler for that), or is the user inserting other computations between that _asm directive? This can have an important impact on performances so it should be precised in the paper

in III-A is mentioned that R_*m* has its least significant bit to indicate queue or dequeue while in Table II it seems that it is R_*n* that has its least  significant bit modified.

The figures ( 1, 4 ) cannot be read when printing the paper, this is not acceptable

Figure 5 is too small and not very useful, the most interesting testbench (PTB) is not shown on the figure and the three lines are almost the same, please remove some graphs and print them in a readable manner.

I could not understand the sentence: "its working set [...] includes only the vectors one queues and dequeues from the CM core"
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                           Overall Value: -2

Summary of ideas
---------------------------------------------------------------------------
This paper describes an energy efficient solution for LSTM networks, which
leverages an analog-based memory computing core, integrated within the pipeline
of an ARMv8 CPU. The authors describe their solution and evaluate it with a
concrete example reporting improvements in performance ance and energy compared
to a conventional SIMD implementation.
---------------------------------------------------------------------------


Strong points
---------------------------------------------------------------------------
- implementation in a credible simulation framework (gem5-X)
- extensive evaluation with a space exploration for both hardware configurations and working set sizes
---------------------------------------------------------------------------


Weak points
---------------------------------------------------------------------------
- very incremental proposal. Similar to [9] but there is not comparison with it
- it is not clear how the weights and biases are provided to the CM core.
- missing configuration details for the experimental setup
- in Figure 5 Is a little confusing to undestand
- the architecture is proposed for deep learning but evaluated only with LSTM which is a subclass of DL 
- missing area overhead of CM cores
- not all LSTM operations are accelerated on the CM
- comparison with SIMD is not clear
- the experimental configuration is not realistic
---------------------------------------------------------------------------


Other comments
---------------------------------------------------------------------------
This paper heavily relies on other works, from which reuses elements and ideas.
For example, the design of the analog computational memory coresis not a
contribution of this paper, neither its characteristics. In a similar way, the
proposal resembles the proposal in [9]. Although the authors try to provide
arguments regarding the difference of their proposal, there is a very important
missing point from the paper, which is the experimental comparison with it.

Apart from this important shortcoming of the paper, the second major issue of
this paper is the infeasibility of the proposal. In particular, according to
table I, the longest operational latency of a CM core is 100ns. If a CM core is
introduced in the execution stage of a processor, since according to its
architecture cannot be pipelines, this means that the maximum frequency it can
reach will be 1/100ns=1/(100x10^-9)=1/(10^-7s)=10^7Hz=10MHz. However the
evaluation considers core frequencies orders of magnitude higher (0.8GHz-2.3GHz).

Similarly, in the experimental results the reported performance is 52.9 IPnS.
With a single CM executing 1 instruction per 100ns=0.01IPns, this performance
could only be possible with 500 CMs. In addition, there is no clear indication
about how many CMs are used in the simulation configurations, nor what is its
size MxN.

Moreover, there is no mention about the size of the memory which holds the
biases and weights in a CM, nor how they are transferred to and from the CM,
since there is no such instruction defined. For Section II.B I got the
impression that the biases and weights are fixed and tied to manufacturing
properties, which reduces the practical usefulness of the proposal.

Finally, it is not clear what exactly is the SIMD configuration that is used
for comparison. The CM works in 8-bits, however the NEON implementation is not
clear whether is using floating point operations (as indicated in the working
set size row of Table IV) or also converted to 8-bit operations. In case that
it is the former, then the comparison is unfair against the NEON, both in terms
of performance and bandwidth.

In order to improve the paper, please consider changing Figure 5 by adding more
comprehensive titles in the axes, as well as better caption and explanation in
the text.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #4
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                           Overall Value: -1

Summary of ideas
---------------------------------------------------------------------------
This paper provides a system-level analysis of a processor extended with a specialized computing memory device (part of the processor functional units). The proposed extensions are optimized to perform fast and constant time vector-matrix operations. The effectiveness of the approach is validated using LSTM inference tasks.
---------------------------------------------------------------------------


Strong points
---------------------------------------------------------------------------
The paper is well written. The proposed approach manages to achieve significant improvements both in performance and power.
---------------------------------------------------------------------------


Weak points
---------------------------------------------------------------------------
The details of the power model of the computing memory unit and the whole processor are not presented. Also various other aspects are not discussed e.g., how to move the data to the CM parts. The costs of fabricating this extra computing device are not discussed (especially for such high frequencies). 

The proposed approach is compared against a pure “digital” design with a SIMD unit; and not against other similar approaches with analog computational units.
---------------------------------------------------------------------------


Other comments
---------------------------------------------------------------------------
In general, the paper is well written and the described system level analysis is intuitive. However, there are specific weaknesses in the experimental part of the paper (see above).
---------------------------------------------------------------------------


==> Former reviews/ISLPED.txt <==
============================================================================ 
ISLPED 2021 Reviews for Submission #12
============================================================================ 

Title: Analog In-Memory Acceleration with Tight CPU Integration for Deep Learning
Authors: Joshua Klein, Irem Boybat, Yasir Mahmood Qureshi, Martino Dazzi, alexandre Levisse, Marina Zapater, Abu Sebastian and David Atienza


============================================================================
                            REVIEWER #1
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                     Overall score (1-5): 3

Detailed Comments
---------------------------------------------------------------------------
This paper has proposed a new technique to integrate the AIMC core in the pipeline stage of the in-order digital core and provide results on its efficacy on the deep learning model. 

Strength:
+ Implementation of the design in Gem5-X.

+ Comparisons among different KPIs in the result section. 

Weakness:

This is a nice paper, and I enjoyed reading this paper. But there are quite a few weaknesses that have drawn the reviewer's attention:

- The result section only considers the in-order core. As most of the machines are nowadays out-of-order, it is not clear how this integration of AIMC core improves the performance in the out-of-order machines.

- It is not clear how the introduction of the three opcodes in the ISA is going to increase the speed. How many cycles does it require for each opcode? What are the corresponding micro-codes? What are the latencies for enqueuing and dequeuing? 

- This type of design requires ADC and DAC conversions in different stages. Do the ADCs and DACs in the AIMC core require new opcodes to control the data flow and conversion? Or is it just a free-running conversion without any control/opcodes? What are the conversion latencies? How does it impact the speed?

- The authors use the PTB dataset to calculate the performance on Deep learning models. It is not clear how the same design will give better performance on non-deep learning models, such as SPEC benchmarks. It is unclear whether this design works well in out-of-order machines considering the non-deep learning models. 

- Will the same design give better results on CNN models considering the fact that CNN's have more parameters compared to LSTMs?

- How does this design handle exceptions/interrupts? How does the AIMC core interact with the interrupts generated while different calculations, such as divide by zero? 

- While calculating performance, does the design consider the non-blocking caches? How does the ISA/microcode handle this considering the introduction of a new core (i.e., AIMC) core in the pipeline?

- The most important question, what is the inference accuracy in terms of percentage? I am not sure whether the BPC matrix used in [22] is a good performance matrix for evaluating the deep learning models?
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                     Overall score (1-5): 2

Detailed Comments
---------------------------------------------------------------------------
The reviewer does not think the energy comparison is fair. In this work, the network parameters are stored in the PCM array and are not updated. In this case, even in digital implementation, the network parameters can be embedded into the datapath without memory. This is quite reasonable for FPGA. Also, it is not clear whether AD, DA converters are considered in this evaluation. They consume a lot of power and processing time. Furthermore, the stationary implementation limits the network size and type. Such a limitation should be clearly stated.
How many cycles are necessary for CM_INITIALIZE, CM_QUEUE, and CM_DEQUEUE? The reviewer guesses that such cycles are much longer the computation.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                     Overall score (1-5): 2

Detailed Comments
---------------------------------------------------------------------------
This paper propose a  system architecture which integrate AIMC cores directly into pipeline of a general-purpose CPU to accelerate the Matrix Vector Multiply(MVM) operations by avoiding memory access which speed up the neural network application. 

The integrated AIMC core is similar to  the conventional in memory computation, the weight are presented as the conductance of memory device, the input is translated to the voltage pulse and the result is deciphered from the sum of current.

To the reviewer this paper is more an implementation than a scientific research. We notice that the idea using in memory computing has been proposed in [18], simply migrate this to the CPU doesn’t seem to be novel enough. 

Also this migration might cause some flexibility issues since the ASMC core inside the CPU has to be customized by the weight of testbench. The reviewers also have concerns about the scalability due to the entire AIMC is integrated inside the CPU. Such integration, however, lose the benefits of in-memory computing since now the computation happens in the traditional CPU core, not ‘in-memory’.

This paper probably is more suitable for the architecture related conferences as it basically is about new computing architecture with the analog cross-bar integration and performance evaluation.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #4
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                     Overall score (1-5): 2

Detailed Comments
---------------------------------------------------------------------------
This paper proposes a general-purpose CPU design that tightly integrates an analog in-memory computing accelerator in its execution pipeline. We implement this design in an ARMv8 CPU within the validated gem5-X simulator by extending the 64-bit ISA with custom instructions.

The idea is interesting but there are some problems in the assumptions and modeling. 

What is the overhead of integrating the accelerator in the pipeline compared to the baseline CPU-alone implementation? The execution stage in the pipeline will/may get longer. Hence, the clock frequency could be impacted. 

All In-Memory computing accelerators suffer from a considerable overhead associated with the required analog-to-digital converters? 
Such an overhead will impact the proposed approach (not only area overhead, although it is considerable) but the pipeline execution.
 
The idea of integrating an in-memory accelerator within the CPU pipeline was proposed before in [18]. The novelty of this work is not very high in the existence of [18]. However, the implementation in this work is better than [18].
 
The compatibility issues of integrating PCM-based cross-bar array and conventional CMOS in the same die and tightly coupled are not discussed.  

In the power model and analysis, there is an incompatibility in which logic is based on 28nm and the accelerator is 16nm. This makes the baseline (to compare against) is worse than the proposed architecture from the beginning. I understand the difficulty because the power numbers are coming from different sources but this needs to be discussed/fixed maybe by applying some scaling factor.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #5
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                     Overall score (1-5): 2

Detailed Comments
---------------------------------------------------------------------------
This paper presents in-memory acceleration in the execute phase of the CPU pipeline. The evaluation is done using GEM5 on AI applications. 

The benefit of the proposed technique is not clear to me. The authors are proposing a CPU design, but doing experiments on AI applications only. A CPU must work for general purpose applications in addition to the AI applications and there shouldn't be performance loss with the new architecture. At least parity in performance is required on traditional applications. These traditional applications vary across different tiers of the systems. 

Secondly, the area overhead is not considered of adding in-memory acceleration. This can affect performance.
---------------------------------------------------------------------------

